eDWaaS: A Scalable Educational Data Warehouse as a Service

The university management is perpetually in the process of innovating policies to improve the quality of service. Intellectual growth of the students, the popularity of university are some of the major areas that management strives to improve upon. Relevant historical data is needed in support of taking any decision. Furthermore, providing data to various university ranking frameworks is a frequent activity in recent years. The format of such requirement changes frequently which requires efficient manual effort. Maintaining a data warehouse can be a solution to this problem. However, both in-house and outsourced implementation of a dedicated data warehouse may not be a cost-effective and smart solution. This work proposes an educational data warehouse as a service (eDWaaS) model to store historical data for multiple universities. The proposed multi-tenant schema facilitates the universities to maintain their data warehouse in a cost-effective solution. It also addresses the scalability issues in implementing such data warehouse as a service model.

==> data/etl_data.csv <==
 x,y,z
 2095843,33.73,80.85
 4192920,78.24,80.09
 8385675,105.61,81.05
 16777571,208.99,80.24
 33547581,716.36,80.73
 67093445,1430.13,81.94
 134182614,4579.35,80.98
 268369830,9642.34,81.70
 536745793,13250.91,82.06
 1073529703,26984.31,83.16
 2146996999,55533.00,82.94



==> data/olap_data.csv <==
 x,y,z
 7520486,40.00,36.02
 10700284,54.00,43.04
 18239646,95.00,47.78
 20630703,103.00,46.64
 22399050,98.00,46.70
 25173441,97.00,47.16
 29036587,114.00,44.18
 39636334,132.00,42.15
 39912359,140.00,48.10
 41847321,153.00,49.59

